EOS: Automatic In-vivo Evolution of Kernel Policies for Better Performance

Today's monolithic kernels often implement a small, fixed set of policies such as disk I/O scheduling policies, while exposing many parameters to let users select a policy or adjust the specific setting of the policy. Ideally, the parameters exposed should be flexible enough for users to tune for good performance, but in practice, users lack domain knowledge of the parameters and are often stuck with bad, default parameter settings. We present EOS, a system that bridges the knowledge gap between kernel developers and users by automatically evolving the policies and parameters in vivo on users' real, production workloads. It provides a simple policy specification API for kernel developers to programmatically describe how the policies and parameters should be tuned, a policy cache to make in-vivo tuning easy and fast by memorizing good parameter settings for past workloads, and a hierarchical search engine to effectively search the parameter space. Evaluation of EOS on four main Linux subsystems shows that it is easy to use and effectively improves each subsystem's performance.

==> comments.txt <==
todo: policies and parameters ==> policy parameters

intro
  policy vs mechanism separation
  in practice, policies and parameters, users tune

  gap: kern dev know param, but not workload.
         set default using workloads matter to them. e.g., kernel build
       users have workload, but no domain knowledge
         get stuck with default. 10x perf diff

  insight: workloads often repeat

  eos: system to evolve policies and params in vivo.  

  policy spec
    API for describing parms, dependencies, how to tune
    sensors
    metrics
  policy cache, 
    incremental tuning in case one run is insufficient
    no need to re-tune
  hierarchical tuning framework. 
    algorithm

not designed to handle flash load.
not designed to solve the search problem.
not designed to handle open environment

background
  key insight is stable or repeatable
    can thus cache
      auto tuning, may take time
  validated on real traces
    wiki traces
    MSN traces

overview
  example
  arch figure

API
Parm (create a meta var for a parm var)
  addr, name, range, how to step the range (linear or exponential), dep (string of comma separated names)
    no default, as default can be read from *addr
  if several strings, convert to array of strings, and range specifies start and end to array
    don't handle mod loading for now, but can be easily added (expand array and index range)
  struct
    addr as well, but name should be combination
  can't be inside a loop
  some param require function pointer to adjust (another macro for doing)

static variables go to a special elf section
kernel has this section, each mod has this sec as well
when auto-tune mod is loaded or initialized, scan kernel elf and each mod's elf section
when a new mod is loaded, scan the new mod's elf section
cast section to array of meta vars

dynamic variables go to a list

dependency: (essentially guard, just one level)
  cfs parms matter only when cfs is active.
     parm = index into array

sensors cumulative
struct {
       unsigned long s1;
       unsigned long s2;
       unsigned long s3;
}

work_done_cumulatively() { // more flexible to compute sth.
  return s1 * s2 + s3;
}

cache



search

  figure out which subsys is bottleneck
    utilization > threshold
    tune this subsys

  init state // init parm value, work, signature
  get old sig
  get old work
  run sys for 5 sec
    sig = delta of sensors
    work = delta of work
    if sig near enough to any sig in cache?
      read cached parms from cache
      enforce parms
    compare to max work
    if larger
      temporarily store parms
      remember max work

// timeout for re-tuning: 50 min



    



for table 1, how much better or how close are we to the best?  

We need to show concretely the interface of our system for kernel developers.
- How to specify a tunable parameter?

For each case study, could you include a table with
- Summary of results, i.e., how good we are at a high level.

Also, how many iterations do we need to finish the search?  This is
another aspect of the result that should be shown.

*** Higher level suggestions
We need to argue that policy tuning is hard (requires a lot of domain
knowledge of both the implementation and the workload) so in practice
people don't do it much.  any citations for this? <harvard phd thesis>

also, in related work, i didn't see citations for policy tuning
papers.  there should be much work along this direction, right?

